MONA -- A magnetic oriented nodal analysis for electric circuits

The modified nodal analysis (MNA) is probably the most widely used formulation for the modeling and simulation of electric circuits. Its conventional form uses electric node potentials and currents across inductors and voltage sources as unknowns, thus taking an electric viewpoint. In this paper, we propose a magnetic oriented nodal analysis (MONA) for electric circuits, which is based on magnetic node potentials and charges across capacitors and voltage sources as the primary degrees of freedom, thus giving direct access to these quantities. The resulting system has the structure of a generalized gradient system which immediately ensures passivity in the absence of sources. A complete index analysis is presented showing regularity of the magnetic oriented formulation under standard topological conditions on the network interconnection. In comparison to conventional MNA, the differential-algebraic index is reduced by one in most cases which facilitates the numerical solution. Some preliminary numerical experiments are presented for illustration of the feasibility and stability of the new approach.

==> rect.dat <==
t	e1	e2	e3	e4	il1	il2	iv	ee1	ee2	ee3	ee4	iiv
   1.0000000e-01   1.0000000e+00   9.0686745e-01  -9.7136791e-02   8.0973066e-01   1.8219722e+03  -1.1373867e+00  -1.8219722e+03   1.0000000e+00   9.0687122e-01  -9.7136924e-02   8.0973429e-01  -3.6428025e+03
   2.0000000e-01   1.0000000e+00   9.0687051e-01  -9.7136899e-02   8.0973361e-01   5.4636328e+03  -1.1373867e+00  -5.4636328e+03   1.0000000e+00   9.0686675e-01  -9.7136767e-02   8.0972998e-01  -7.2844631e+03
   3.0000000e-01   1.0000000e+00   9.0686745e-01  -9.7136791e-02   8.0973066e-01   9.1052934e+03  -1.1373867e+00  -9.1052934e+03   1.0000000e+00   9.0687122e-01  -9.7136924e-02   8.0973429e-01  -1.0926124e+04
   4.0000000e-01   1.0000000e+00   9.0687051e-01  -9.7136899e-02   8.0973361e-01   1.2746954e+04  -1.1373867e+00  -1.2746954e+04   1.0000000e+00   9.0686675e-01  -9.7136767e-02   8.0972998e-01  -1.4567784e+04
   5.0000000e-01   1.0000000e+00   9.0686745e-01  -9.7136791e-02   8.0973066e-01   1.6388615e+04  -1.1373867e+00  -1.6388615e+04   1.0000000e+00   9.0687122e-01  -9.7136924e-02   8.0973429e-01  -1.8209445e+04
   6.0000000e-01   1.0000000e+00   9.0687051e-01  -9.7136899e-02   8.0973361e-01   2.0030275e+04  -1.1373867e+00  -2.0030275e+04   1.0000000e+00   9.0686675e-01  -9.7136766e-02   8.0972998e-01  -2.1851106e+04
   7.0000000e-01   1.0000000e+00   9.0686745e-01  -9.7136791e-02   8.0973066e-01   2.3671936e+04  -1.1373867e+00  -2.3671936e+04   1.0000000e+00   9.0687122e-01  -9.7136924e-02   8.0973429e-01  -2.5492766e+04
   8.0000000e-01   1.0000000e+00   9.0687051e-01  -9.7136899e-02   8.0973361e-01   2.7313596e+04  -1.1373867e+00  -2.7313596e+04   1.0000000e+00   9.0686675e-01  -9.7136767e-02   8.0972998e-01  -2.9134427e+04
   9.0000000e-01   1.0000000e+00   9.0686745e-01  -9.7136791e-02   8.0973066e-01   3.0955257e+04  -1.1373867e+00  -3.0955257e+04   1.0000000e+00   9.0687122e-01  -9.7136924e-02   8.0973429e-01  -3.2776087e+04
   1.0000000e+00   1.0000000e+00   9.0687051e-01  -9.7136899e-02   8.0973361e-01   3.4596918e+04  -1.1373867e+00  -3.4596918e+04   0.0000000e+00  -3.6518012e-07   3.6522707e-07   2.2366553e-11  -3.4595776e+04
   1.1000000e+00  -1.0000000e+00  -9.7136791e-02   9.0686745e-01   8.0973066e-01   3.4594634e+04   1.1373867e+00  -3.4594634e+04  -1.0000000e+00  -9.7136766e-02   9.0686675e-01   8.0972998e-01  -3.2773803e+04
   1.2000000e+00  -1.0000000e+00  -9.7136899e-02   9.0687051e-01   8.0973361e-01   3.0952973e+04   1.1373867e+00  -3.0952973e+04  -1.0000000e+00  -9.7136924e-02   9.0687122e-01   8.0973429e-01  -2.9132143e+04
   1.3000000e+00  -1.0000000e+00  -9.7136791e-02   9.0686745e-01   8.0973066e-01   2.7311313e+04   1.1373867e+00  -2.7311313e+04  -1.0000000e+00  -9.7136767e-02   9.0686675e-01   8.0972998e-01  -2.5490482e+04
   1.4000000e+00  -1.0000000e+00  -9.7136899e-02   9.0687051e-01   8.0973361e-01   2.3669652e+04   1.1373867e+00  -2.3669652e+04  -1.0000000e+00  -9.7136924e-02   9.0687122e-01   8.0973429e-01  -2.1848822e+04
   1.5000000e+00  -1.0000000e+00  -9.7136791e-02   9.0686745e-01   8.0973066e-01   2.0027991e+04   1.1373867e+00  -2.0027991e+04  -1.0000000e+00  -9.7136766e-02   9.0686675e-01   8.0972998e-01  -1.8207161e+04
   1.6000000e+00  -1.0000000e+00  -9.7136899e-02   9.0687051e-01   8.0973361e-01   1.6386331e+04   1.1373867e+00  -1.6386331e+04  -1.0000000e+00  -9.7136924e-02   9.0687122e-01   8.0973429e-01  -1.4565500e+04
   1.7000000e+00  -1.0000000e+00  -9.7136791e-02   9.0686745e-01   8.0973066e-01   1.2744670e+04   1.1373867e+00  -1.2744670e+04  -1.0000000e+00  -9.7136766e-02   9.0686675e-01   8.0972998e-01  -1.0923840e+04
   1.8000000e+00  -1.0000000e+00  -9.7136899e-02   9.0687051e-01   8.0973361e-01   9.1030096e+03   1.1373867e+00  -9.1030096e+03  -1.0000000e+00  -9.7136924e-02   9.0687122e-01   8.0973429e-01  -7.2821793e+03
   1.9000000e+00  -1.0000000e+00  -9.7136791e-02   9.0686745e-01   8.0973066e-01   5.4613490e+03   1.1373867e+00  -5.4613490e+03  -1.0000000e+00  -9.7136767e-02   9.0686675e-01   8.0972998e-01  -3.6405187e+03
   2.0000000e+00  -1.0000000e+00  -9.7136899e-02   9.0687051e-01   8.0973361e-01   1.8196884e+03   1.1373867e+00  -1.8196884e+03   0.0000000e+00  -1.9474859e-06   1.9475124e-06   2.6449953e-11  -1.8208303e+03
   2.1000000e+00   1.0000000e+00   9.0686745e-01  -9.7136791e-02   8.0973066e-01   1.8219722e+03  -1.1373867e+00  -1.8219722e+03   1.0000000e+00   9.0687122e-01  -9.7136924e-02   8.0973429e-01  -3.6428025e+03
   2.2000000e+00   1.0000000e+00   9.0687051e-01  -9.7136899e-02   8.0973361e-01   5.4636328e+03  -1.1373867e+00  -5.4636328e+03   1.0000000e+00   9.0686675e-01  -9.7136767e-02   8.0972998e-01  -7.2844631e+03
   2.3000000e+00   1.0000000e+00   9.0686745e-01  -9.7136791e-02   8.0973066e-01   9.1052934e+03  -1.1373867e+00  -9.1052934e+03   1.0000000e+00   9.0687122e-01  -9.7136924e-02   8.0973429e-01  -1.0926124e+04
   2.4000000e+00   1.0000000e+00   9.0687051e-01  -9.7136899e-02   8.0973361e-01   1.2746954e+04  -1.1373867e+00  -1.2746954e+04   1.0000000e+00   9.0686675e-01  -9.7136766e-02   8.0972998e-01  -1.4567784e+04
   2.5000000e+00   1.0000000e+00   9.0686745e-01  -9.7136791e-02   8.0973066e-01   1.6388615e+04  -1.1373867e+00  -1.6388615e+04   1.0000000e+00   9.0687122e-01  -9.7136924e-02   8.0973429e-01  -1.8209445e+04
   2.6000000e+00   1.0000000e+00   9.0687051e-01  -9.7136899e-02   8.0973361e-01   2.0030275e+04  -1.1373867e+00  -2.0030275e+04   1.0000000e+00   9.0686675e-01  -9.7136767e-02   8.0972998e-01  -2.1851106e+04
   2.7000000e+00   1.0000000e+00   9.0686745e-01  -9.7136791e-02   8.0973066e-01   2.3671936e+04  -1.1373867e+00  -2.3671936e+04   1.0000000e+00   9.0687122e-01  -9.7136924e-02   8.0973429e-01  -2.5492766e+04
   2.8000000e+00   1.0000000e+00   9.0687051e-01  -9.7136899e-02   8.0973361e-01   2.7313596e+04  -1.1373867e+00  -2.7313596e+04   1.0000000e+00   9.0686675e-01  -9.7136767e-02   8.0972998e-01  -2.9134427e+04
   2.9000000e+00   1.0000000e+00   9.0686745e-01  -9.7136791e-02   8.0973066e-01   3.0955257e+04  -1.1373867e+00  -3.0955257e+04   1.1102230e-15   1.9474073e-06  -1.9475165e-06  -3.6712855e-11  -3.0954115e+04
   3.0000000e+00  -1.0000000e+00  -9.7136684e-02   9.0686440e-01   8.0972771e-01   3.0952973e+04   1.1373867e+00  -3.0952973e+04  -1.1102230e-15  -1.9473466e-06   1.9475036e-06   8.7228003e-11  -3.0954115e+04
   3.1000000e+00   1.0000000e+00   9.0686134e-01  -9.7136576e-02   8.0972476e-01   3.0955257e+04  -1.1373866e+00  -3.0955257e+04  -1.0000000e+00  -9.7136659e-02   9.0686369e-01   8.0972703e-01  -2.9132143e+04
   3.2000000e+00  -3.0000000e+00  -1.8526932e-01   2.8267350e+00   2.6414657e+00   2.7309802e+04   2.6419377e+00  -2.7309802e+04  -1.0000000e+00  -9.7137031e-02   9.0687427e-01   8.0973724e-01  -2.5490482e+04
   3.3000000e+00   1.0000000e+00   9.0685118e-01  -9.7136218e-02   8.0971496e-01   2.3671936e+04  -1.1373865e+00  -2.3671936e+04  -1.0000000e+00  -9.7136659e-02   9.0686369e-01   8.0972703e-01  -2.1848822e+04
   3.4000000e+00  -3.0000000e+00  -1.8526893e-01   2.8267249e+00   2.6414559e+00   2.0026481e+04   2.6419280e+00  -2.0026481e+04  -1.0000000e+00  -9.7137032e-02   9.0687427e-01   8.0973724e-01  -1.8207161e+04
   3.5000000e+00   1.0000000e+00   9.0684102e-01  -9.7135861e-02   8.0970516e-01   1.6388615e+04  -1.1373863e+00  -1.6388615e+04  -1.0000000e+00  -9.7136659e-02   9.0686369e-01   8.0972703e-01  -1.4565500e+04
   3.6000000e+00  -3.0000000e+00  -1.8526854e-01   2.8267147e+00   2.6414462e+00   1.2743160e+04   2.6419183e+00  -1.2743160e+04  -1.0000000e+00  -9.7137031e-02   9.0687427e-01   8.0973724e-01  -1.0923840e+04
   3.7000000e+00   1.0000000e+00   9.0683087e-01  -9.7135503e-02   8.0969536e-01   9.1052934e+03  -1.1373861e+00  -9.1052934e+03  -1.0000000e+00  -9.7136659e-02   9.0686369e-01   8.0972703e-01  -7.2821793e+03
   3.8000000e+00  -3.0000000e+00  -1.8526815e-01   2.8267046e+00   2.6414365e+00   5.4598384e+03   2.6419086e+00  -5.4598384e+03  -1.0000000e+00  -9.7137032e-02   9.0687427e-01   8.0973724e-01  -3.6405187e+03
   3.9000000e+00   1.0000000e+00   9.0682071e-01  -9.7135145e-02   8.0968556e-01   1.8219722e+03  -1.1373860e+00  -1.8219722e+03  -1.0000000e+00  -9.7136659e-02   9.0686369e-01   8.0972703e-01   1.1419428e+00
   4.0000000e+00  -3.0000000e+00  -1.8526775e-01   2.8266945e+00   2.6414267e+00  -1.8234828e+03   2.6418989e+00   1.8234828e+03  -6.9388939e-17  -3.5295513e-06   3.5298289e-06   1.7570834e-10   1.8208303e+03
   4.1000000e+00   3.0000000e+00   2.8266874e+00  -1.8526748e-01   2.6414199e+00  -1.8181778e+03  -2.6418921e+00   1.8181778e+03   1.0000000e+00   9.0687427e-01  -9.7137032e-02   8.0973724e-01  -1.1419430e+00
   4.2000000e+00  -1.0000000e+00  -9.7134537e-02   9.0680345e-01   8.0966891e-01   1.8196884e+03   1.1373857e+00  -1.8196884e+03   1.0000000e+00   9.0686369e-01  -9.7136659e-02   8.0972703e-01  -3.6428025e+03
   4.3000000e+00   3.0000000e+00   2.8266773e+00  -1.8526709e-01   2.6414102e+00   5.4651434e+03  -2.6418824e+00  -5.4651434e+03   1.0000000e+00   9.0687427e-01  -9.7137031e-02   8.0973724e-01  -7.2844631e+03
   4.4000000e+00  -1.0000000e+00  -9.7134180e-02   9.0679329e-01   8.0965911e-01   9.1030096e+03   1.1373856e+00  -9.1030096e+03   1.0000000e+00   9.0686369e-01  -9.7136659e-02   8.0972703e-01  -1.0926124e+04
   4.5000000e+00   3.0000000e+00   2.8266672e+00  -1.8526670e-01   2.6414005e+00   1.2748465e+04  -2.6418727e+00  -1.2748465e+04   1.0000000e+00   9.0687427e-01  -9.7137031e-02   8.0973724e-01  -1.4567784e+04
   4.6000000e+00  -1.0000000e+00  -9.7133822e-02   9.0678313e-01   8.0964931e-01   1.6386331e+04   1.1373854e+00  -1.6386331e+04   1.0000000e+00   9.0686369e-01  -9.7136659e-02   8.0972703e-01  -1.8209445e+04
   4.7000000e+00   3.0000000e+00   2.8266570e+00  -1.8526631e-01   2.6413907e+00   2.0031786e+04  -2.6418629e+00  -2.0031786e+04   1.0000000e+00   9.0687427e-01  -9.7137031e-02   8.0973724e-01  -2.1851106e+04
   4.8000000e+00  -1.0000000e+00  -9.7133464e-02   9.0677298e-01   8.0963951e-01   2.3669652e+04   1.1373852e+00  -2.3669652e+04   1.0000000e+00   9.0686369e-01  -9.7136659e-02   8.0972703e-01  -2.5492766e+04
   4.9000000e+00   3.0000000e+00   2.8266469e+00  -1.8526591e-01   2.6413810e+00   2.7315107e+04  -2.6418532e+00  -2.7315107e+04   1.0000000e+00   9.0687427e-01  -9.7137031e-02   8.0973724e-01  -2.9134427e+04
   5.0000000e+00  -1.0000000e+00  -9.7133107e-02   9.0676282e-01   8.0962971e-01   3.0952973e+04   1.1373851e+00  -3.0952973e+04   0.0000000e+00  -1.9472618e-06   1.9473773e-06   6.7914563e-11  -3.0954115e+04
   5.1000000e+00   1.0000000e+00   9.0675976e-01  -9.7132999e-02   8.0962676e-01   3.0955257e+04  -1.1373850e+00  -3.0955257e+04  -1.0000000e+00  -9.7136659e-02   9.0686369e-01   8.0972703e-01  -2.9132143e+04
   5.2000000e+00  -3.0000000e+00  -1.8526540e-01   2.8266338e+00   2.6413683e+00   2.7309802e+04   2.6418406e+00  -2.7309802e+04  -1.0000000e+00  -9.7137031e-02   9.0687427e-01   8.0973724e-01  -2.5490482e+04
   5.3000000e+00   1.0000000e+00   9.0674960e-01  -9.7132641e-02   8.0961696e-01   2.3671936e+04  -1.1373849e+00  -2.3671936e+04  -1.0000000e+00  -9.7136659e-02   9.0686369e-01   8.0972703e-01  -2.1848822e+04
   5.4000000e+00  -3.0000000e+00  -1.8526501e-01   2.8266236e+00   2.6413586e+00   2.0026481e+04   2.6418309e+00  -2.0026481e+04  -1.0000000e+00  -9.7137031e-02   9.0687427e-01   8.0973724e-01  -1.8207161e+04
   5.5000000e+00   1.0000000e+00   9.0673945e-01  -9.7132284e-02   8.0960716e-01   1.6388615e+04  -1.1373847e+00  -1.6388615e+04  -1.0000000e+00  -9.7136659e-02   9.0686369e-01   8.0972703e-01  -1.4565500e+04
   5.6000000e+00  -3.0000000e+00  -1.8526462e-01   2.8266135e+00   2.6413489e+00   1.2743160e+04   2.6418212e+00  -1.2743160e+04  -1.0000000e+00  -9.7137031e-02   9.0687427e-01   8.0973724e-01  -1.0923840e+04
   5.7000000e+00   1.0000000e+00   9.0672929e-01  -9.7131926e-02   8.0959736e-01   9.1052934e+03  -1.1373846e+00  -9.1052934e+03  -1.0000000e+00  -9.7136659e-02   9.0686369e-01   8.0972703e-01  -7.2821793e+03
   5.8000000e+00  -3.0000000e+00  -1.8526423e-01   2.8266034e+00   2.6413392e+00   5.4598385e+03   2.6418114e+00  -5.4598385e+03  -1.0000000e+00  -9.7137032e-02   9.0687427e-01   8.0973724e-01  -3.6405187e+03
   5.9000000e+00   1.0000000e+00   9.0671913e-01  -9.7131569e-02   8.0958756e-01   1.8219722e+03  -1.1373844e+00  -1.8219722e+03  -1.0000000e+00  -9.7136659e-02   9.0686369e-01   8.0972703e-01   1.1419428e+00
   6.0000000e+00  -3.0000000e+00  -1.8526384e-01   2.8265933e+00   2.6413294e+00  -1.8234827e+03   2.6418017e+00   1.8234827e+03  -6.9388939e-17  -3.5294124e-06   3.5297566e-06   2.0672353e-10   1.8208303e+03
   6.1000000e+00   3.0000000e+00   2.8265862e+00  -1.8526356e-01   2.6413226e+00  -1.8181779e+03  -2.6417949e+00   1.8181779e+03   1.0000000e+00   9.0687427e-01  -9.7137031e-02   8.0973724e-01  -1.1419430e+00
   6.2000000e+00  -1.0000000e+00  -9.7130961e-02   9.0670187e-01   8.0957091e-01   1.8196884e+03   1.1373842e+00  -1.8196884e+03   1.0000000e+00   9.0686369e-01  -9.7136659e-02   8.0972703e-01  -3.6428025e+03
   6.3000000e+00   3.0000000e+00   2.8265761e+00  -1.8526317e-01   2.6413129e+00   5.4651433e+03  -2.6417852e+00  -5.4651433e+03   1.0000000e+00   9.0687427e-01  -9.7137031e-02   8.0973724e-01  -7.2844631e+03
   6.4000000e+00  -1.0000000e+00  -9.7130603e-02   9.0669172e-01   8.0956111e-01   9.1030096e+03   1.1373840e+00  -9.1030096e+03   1.0000000e+00   9.0686369e-01  -9.7136659e-02   8.0972703e-01  -1.0926124e+04
   6.5000000e+00   3.0000000e+00   2.8265659e+00  -1.8526278e-01   2.6413032e+00   1.2748464e+04  -2.6417755e+00  -1.2748464e+04   1.0000000e+00   9.0687427e-01  -9.7137031e-02   8.0973724e-01  -1.4567784e+04
   6.6000000e+00  -1.0000000e+00  -9.7130246e-02   9.0668156e-01   8.0955131e-01   1.6386331e+04   1.1373839e+00  -1.6386331e+04   1.0000000e+00   9.0686369e-01  -9.7136659e-02   8.0972703e-01  -1.8209445e+04
   6.7000000e+00   3.0000000e+00   2.8265558e+00  -1.8526239e-01   2.6412934e+00   2.0031786e+04  -2.6417658e+00  -2.0031786e+04   1.0000000e+00   9.0687427e-01  -9.7137032e-02   8.0973724e-01  -2.1851106e+04
   6.8000000e+00  -1.0000000e+00  -9.7129888e-02   9.0667140e-01   8.0954151e-01   2.3669652e+04   1.1373837e+00  -2.3669652e+04   1.0000000e+00   9.0686369e-01  -9.7136659e-02   8.0972703e-01  -2.5492766e+04
   6.9000000e+00   3.0000000e+00   2.8265457e+00  -1.8526200e-01   2.6412837e+00   2.7315107e+04  -2.6417561e+00  -2.7315107e+04   1.0000000e+00   9.0687427e-01  -9.7137032e-02   8.0973724e-01  -2.9134427e+04
   7.0000000e+00  -1.0000000e+00  -9.7129531e-02   9.0666124e-01   8.0953171e-01   3.0952973e+04   1.1373836e+00  -3.0952973e+04   1.1102230e-15  -1.9475613e-06   1.9468665e-06  -3.0946801e-10  -3.0954115e+04
   7.1000000e+00   1.0000000e+00   9.0665819e-01  -9.7129423e-02   8.0952876e-01   3.0955257e+04  -1.1373835e+00  -3.0955257e+04  -1.0000000e+00  -9.7136659e-02   9.0686369e-01   8.0972703e-01  -2.9132143e+04
   7.2000000e+00  -3.0000000e+00  -1.8526149e-01   2.8265325e+00   2.6412710e+00   2.7309802e+04   2.6417434e+00  -2.7309802e+04  -1.0000000e+00  -9.7137031e-02   9.0687427e-01   8.0973724e-01  -2.5490482e+04
   7.3000000e+00   1.0000000e+00   9.0664803e-01  -9.7129065e-02   8.0951896e-01   2.3671936e+04  -1.1373834e+00  -2.3671936e+04  -1.0000000e+00  -9.7136659e-02   9.0686369e-01   8.0972703e-01  -2.1848822e+04
   7.4000000e+00  -3.0000000e+00  -1.8526110e-01   2.8265224e+00   2.6412613e+00   2.0026481e+04   2.6417337e+00  -2.0026481e+04  -1.0000000e+00  -9.7137031e-02   9.0687427e-01   8.0973724e-01  -1.8207161e+04
   7.5000000e+00   1.0000000e+00   9.0663787e-01  -9.7128708e-02   8.0950916e-01   1.6388615e+04  -1.1373832e+00  -1.6388615e+04  -1.0000000e+00  -9.7136659e-02   9.0686369e-01   8.0972703e-01  -1.4565500e+04
   7.6000000e+00  -3.0000000e+00  -1.8526070e-01   2.8265123e+00   2.6412516e+00   1.2743160e+04   2.6417240e+00  -1.2743160e+04  -1.0000000e+00  -9.7137031e-02   9.0687427e-01   8.0973724e-01  -1.0923840e+04
   7.7000000e+00   1.0000000e+00   9.0662772e-01  -9.7128350e-02   8.0949937e-01   9.1052934e+03  -1.1373831e+00  -9.1052934e+03  -1.0000000e+00  -9.7136659e-02   9.0686369e-01   8.0972703e-01  -7.2821793e+03
   7.8000000e+00  -3.0000000e+00  -1.8526031e-01   2.8265021e+00   2.6412418e+00   5.4598386e+03   2.6417143e+00  -5.4598386e+03  -1.0000000e+00  -9.7137031e-02   9.0687427e-01   8.0973724e-01  -3.6405187e+03
   7.9000000e+00   1.0000000e+00   9.0661756e-01  -9.7127993e-02   8.0948957e-01   1.8219722e+03  -1.1373829e+00  -1.8219722e+03  -1.0000000e+00  -9.7136659e-02   9.0686369e-01   8.0972703e-01   1.1419428e+00
   8.0000000e+00  -3.0000000e+00  -1.8525992e-01   2.8264920e+00   2.6412321e+00  -1.8234826e+03   2.6417046e+00   1.8234826e+03  -6.9388939e-17  -3.5296001e-06   3.5293578e-06  -6.6444628e-11   1.8208303e+03
   8.1000000e+00   3.0000000e+00   2.8264849e+00  -1.8525965e-01   2.6412253e+00  -1.8181780e+03  -2.6416978e+00   1.8181780e+03   1.0000000e+00   9.0687427e-01  -9.7137032e-02   8.0973724e-01  -1.1419430e+00
   8.2000000e+00  -1.0000000e+00  -9.7127385e-02   9.0660030e-01   8.0947292e-01   1.8196884e+03   1.1373826e+00  -1.8196884e+03   1.0000000e+00   9.0686369e-01  -9.7136659e-02   8.0972703e-01  -3.6428025e+03
   8.3000000e+00   3.0000000e+00   2.8264748e+00  -1.8525926e-01   2.6412156e+00   5.4651432e+03  -2.6416881e+00  -5.4651432e+03   1.0000000e+00   9.0687427e-01  -9.7137032e-02   8.0973724e-01  -7.2844631e+03
   8.4000000e+00  -1.0000000e+00  -9.7127028e-02   9.0659014e-01   8.0946312e-01   9.1030096e+03   1.1373825e+00  -9.1030096e+03   1.0000000e+00   9.0686369e-01  -9.7136659e-02   8.0972703e-01  -1.0926124e+04
   8.5000000e+00   3.0000000e+00   2.8264647e+00  -1.8525886e-01   2.6412058e+00   1.2748464e+04  -2.6416784e+00  -1.2748464e+04   1.0000000e+00   9.0687427e-01  -9.7137032e-02   8.0973724e-01  -1.4567784e+04
   8.6000000e+00  -1.0000000e+00  -9.7126670e-02   9.0657999e-01   8.0945332e-01   1.6386331e+04   1.1373823e+00  -1.6386331e+04   1.0000000e+00   9.0686369e-01  -9.7136659e-02   8.0972703e-01  -1.8209445e+04
   8.7000000e+00   3.0000000e+00   2.8264546e+00  -1.8525847e-01   2.6411961e+00   2.0031786e+04  -2.6416687e+00  -2.0031786e+04   1.0000000e+00   9.0687427e-01  -9.7137032e-02   8.0973724e-01  -2.1851106e+04
   8.8000000e+00  -1.0000000e+00  -9.7126313e-02   9.0656983e-01   8.0944352e-01   2.3669652e+04   1.1373822e+00  -2.3669652e+04   1.0000000e+00   9.0686369e-01  -9.7136659e-02   8.0972703e-01  -2.5492766e+04
   8.9000000e+00   3.0000000e+00   2.8264445e+00  -1.8525808e-01   2.6411864e+00   2.7315107e+04  -2.6416589e+00  -2.7315107e+04   1.0000000e+00   9.0687427e-01  -9.7137032e-02   8.0973724e-01  -2.9134427e+04
   9.0000000e+00  -1.0000000e+00  -9.7125955e-02   9.0655967e-01   8.0943372e-01   3.0952973e+04   1.1373820e+00  -3.0952973e+04  -1.1102230e-15  -1.9473234e-06   1.9468932e-06  -1.8621549e-10  -3.0954115e+04
   9.1000000e+00   1.0000000e+00   9.0655661e-01  -9.7125848e-02   8.0943077e-01   3.0955257e+04  -1.1373820e+00  -3.0955257e+04  -1.0000000e+00  -9.7136659e-02   9.0686369e-01   8.0972703e-01  -2.9132143e+04
   9.2000000e+00  -3.0000000e+00  -1.8525757e-01   2.8264313e+00   2.6411737e+00   2.7309802e+04   2.6416463e+00  -2.7309802e+04  -1.0000000e+00  -9.7137032e-02   9.0687427e-01   8.0973724e-01  -2.5490482e+04
   9.3000000e+00   1.0000000e+00   9.0654646e-01  -9.7125490e-02   8.0942097e-01   2.3671936e+04  -1.1373818e+00  -2.3671936e+04  -1.0000000e+00  -9.7136659e-02   9.0686369e-01   8.0972703e-01  -2.1848822e+04
   9.4000000e+00  -3.0000000e+00  -1.8525718e-01   2.8264212e+00   2.6411640e+00   2.0026481e+04   2.6416366e+00  -2.0026481e+04  -1.0000000e+00  -9.7137032e-02   9.0687427e-01   8.0973724e-01  -1.8207161e+04
   9.5000000e+00   1.0000000e+00   9.0653630e-01  -9.7125133e-02   8.0941117e-01   1.6388615e+04  -1.1373817e+00  -1.6388615e+04  -1.0000000e+00  -9.7136659e-02   9.0686369e-01   8.0972703e-01  -1.4565500e+04
   9.6000000e+00  -3.0000000e+00  -1.8525679e-01   2.8264110e+00   2.6411543e+00   1.2743160e+04   2.6416269e+00  -1.2743160e+04  -1.0000000e+00  -9.7137032e-02   9.0687427e-01   8.0973724e-01  -1.0923840e+04
   9.7000000e+00   1.0000000e+00   9.0652614e-01  -9.7124775e-02   8.0940137e-01   9.1052934e+03  -1.1373815e+00  -9.1052934e+03  -1.0000000e+00  -9.7136659e-02   9.0686369e-01   8.0972703e-01  -7.2821793e+03
   9.8000000e+00  -3.0000000e+00  -1.8525640e-01   2.8264009e+00   2.6411445e+00   5.4598387e+03   2.6416172e+00  -5.4598387e+03  -1.0000000e+00  -9.7137031e-02   9.0687427e-01   8.0973724e-01  -3.6405187e+03
   9.9000000e+00   1.0000000e+00   9.0651599e-01  -9.7124418e-02   8.0939157e-01   1.8219722e+03  -1.1373814e+00  -1.8219722e+03  -1.0000000e+00  -9.7136659e-02   9.0686369e-01   8.0972703e-01   1.1419428e+00
   1.0000000e+01  -3.0000000e+00  -1.8525600e-01   2.8263908e+00   2.6411348e+00  -1.8234825e+03   2.6416074e+00   1.8234825e+03  -1.0000000e+00  -9.7136659e-02   9.0686369e-01   8.0972703e-01   1.1419428e+00


==> rect2.dat <==
t	e1	e2	e3	e4	il1	il2	iv	ee1	ee2	ee3	ee4	iiv
   1.0000000e-01   3.0901699e-01   2.2857964e-01  -8.1673287e-02   1.4690635e-01   5.6406513e+02  -1.3920473e+00  -5.6406513e+02   3.0386207e-01   2.1733265e-01  -8.7750424e-02   1.2958223e-01  -7.1557042e+02
   2.0000000e-01   5.8778525e-01   5.0061598e-01  -8.9525863e-02   4.1109011e-01   2.1969272e+03  -1.3296557e+00  -2.1969272e+03   5.8072715e-01   4.9401124e-01  -8.9041709e-02   4.0496953e-01  -2.3094404e+03
   3.0000000e-01   8.0901699e-01   7.2029590e-01  -9.1960065e-02   6.2833584e-01   4.7401140e+03  -1.1772359e+00  -4.7401140e+03   7.9898400e-01   7.1030125e-01  -9.1883572e-02   6.1841768e-01  -4.8240858e+03
   4.0000000e-01   9.5105652e-01   8.5932268e-01  -9.5545468e-02   7.6377721e-01   7.9448711e+03  -1.1392897e+00  -7.9448711e+03   9.3933691e-01   8.4795142e-01  -9.5148270e-02   7.5280315e-01  -7.9885404e+03
   5.0000000e-01   1.0000000e+00   9.0686718e-01  -9.7136782e-02   8.0973040e-01   1.1497412e+04  -1.1373867e+00  -1.1497412e+04   9.8765894e-01   8.9488791e-01  -9.6727436e-02   7.9816047e-01  -1.1497455e+04
   6.0000000e-01   9.5105652e-01   8.5932268e-01  -9.5545468e-02   7.6377721e-01   1.5049957e+04  -1.1392897e+00  -1.5049957e+04   9.3932401e-01   8.4791402e-01  -9.5172751e-02   7.5274127e-01  -1.5006118e+04
   7.0000000e-01   8.0901699e-01   7.2029580e-01  -9.1960063e-02   6.2833574e-01   1.8254790e+04  -1.1772360e+00  -1.8254790e+04   7.9903561e-01   7.1045070e-01  -9.1785664e-02   6.1866504e-01  -1.8171427e+04
   8.0000000e-01   5.8778525e-01   5.0061566e-01  -8.9525861e-02   4.1108979e-01   2.0798283e+04  -1.3296560e+00  -2.0798283e+04   5.8053362e-01   4.9345014e-01  -8.9408811e-02   4.0404132e-01  -2.0683554e+04
   9.0000000e-01   3.0901699e-01   2.2857978e-01  -8.1673299e-02   1.4690648e-01   2.2431270e+04  -1.3920475e+00  -2.2431270e+04   3.0520453e-01   2.2388504e-01  -8.2542229e-02   1.4134282e-01  -2.2296363e+04
   1.0000000e+00   3.8859111e-16   1.8614878e-06  -1.8614674e-06   2.0392691e-11   2.2992540e+04  -2.5300057e-05  -2.2992540e+04   5.1444100e-09   2.3215858e-03   2.3198155e-03   4.6414013e-03  -2.2850707e+04
   1.1000000e+00  -3.0901699e-01  -8.1673598e-02   2.2858305e-01   1.4690945e-01   2.2428475e+04   1.3920520e+00  -2.2428475e+04  -3.0520455e-01  -8.2542126e-02   2.2388487e-01   1.4134274e-01  -2.2293600e+04
   1.2000000e+00  -5.8778525e-01  -8.9525842e-02   5.0061228e-01   4.1108643e-01   2.0795613e+04   1.3296588e+00  -2.0795613e+04  -5.8053355e-01  -8.9408954e-02   4.9345030e-01   4.0404135e-01  -2.0680850e+04
   1.3000000e+00  -8.0901699e-01  -9.1960137e-02   7.2029955e-01   6.2833941e-01   1.8252426e+04   1.1772343e+00  -1.8252426e+04  -7.9903588e-01  -9.1785169e-02   7.1045156e-01   6.1866639e-01  -1.8169057e+04
   1.4000000e+00  -9.5105652e-01  -9.5545354e-02   8.5931907e-01   7.6377372e-01   1.5047669e+04   1.1392900e+00  -1.5047669e+04  -9.3932301e-01  -9.5174637e-02   8.4791115e-01   7.5273651e-01  -1.5003838e+04
   1.5000000e+00  -1.0000000e+00  -9.7136909e-02   9.0687078e-01   8.0973387e-01   1.1495128e+04   1.1373868e+00  -1.1495128e+04  -9.8766266e-01  -9.6720371e-02   8.9489870e-01   7.9817833e-01  -1.1495129e+04
   1.6000000e+00  -9.5105652e-01  -9.5545353e-02   8.5931907e-01   7.6377371e-01   7.9425834e+03   1.1392900e+00  -7.9425834e+03  -9.3932301e-01  -9.5174644e-02   8.4791113e-01   7.5273648e-01  -7.9864104e+03
   1.7000000e+00  -8.0901699e-01  -9.1960135e-02   7.2029945e-01   6.2833932e-01   4.7377501e+03   1.1772343e+00  -4.7377501e+03  -7.9903588e-01  -9.1785157e-02   7.1045148e-01   6.1866632e-01  -4.8211163e+03
   1.8000000e+00  -5.8778525e-01  -8.9525841e-02   5.0061195e-01   4.1108611e-01   2.1942572e+03   1.3296591e+00  -2.1942572e+03  -5.8053355e-01  -8.9408947e-02   4.9344993e-01   4.0404098e-01  -2.3089852e+03
   1.9000000e+00  -3.0901699e-01  -8.1673611e-02   2.2858319e-01   1.4690958e-01   5.6126988e+02   1.3920522e+00  -5.6126988e+02  -3.0520455e-01  -8.2542193e-02   2.2388510e-01   1.4134291e-01  -6.9617770e+02
   2.0000000e+00   1.9983952e-15  -3.7817239e-11   3.0271999e-11  -7.5455017e-12  -4.7603443e-10   4.6271501e-10   4.7603443e-10   9.6311847e-15   2.3198057e-03   2.3215709e-03   4.6413767e-03  -1.4183335e+02
   2.1000000e+00   3.0901699e-01   2.2857964e-01  -8.1673287e-02   1.4690635e-01   5.6406513e+02  -1.3920473e+00  -5.6406513e+02   3.0520455e-01   2.2388487e-01  -8.2542122e-02   1.4134275e-01  -6.9894039e+02
   2.2000000e+00   5.8778525e-01   5.0061598e-01  -8.9525863e-02   4.1109011e-01   2.1969272e+03  -1.3296557e+00  -2.1969272e+03   5.8053355e-01   4.9345030e-01  -8.9408955e-02   4.0404134e-01  -2.3116904e+03
   2.3000000e+00   8.0901699e-01   7.2029590e-01  -9.1960065e-02   6.2833584e-01   4.7401140e+03  -1.1772359e+00  -4.7401140e+03   7.9903588e-01   7.1045156e-01  -9.1785168e-02   6.1866639e-01  -4.8234829e+03
   2.4000000e+00   9.5105652e-01   8.5932268e-01  -9.5545468e-02   7.6377721e-01   7.9448711e+03  -1.1392897e+00  -7.9448711e+03   9.3932301e-01   8.4791115e-01  -9.5174637e-02   7.5273651e-01  -7.9887019e+03
   2.5000000e+00   1.0000000e+00   9.0686718e-01  -9.7136782e-02   8.0973040e-01   1.1497412e+04  -1.1373867e+00  -1.1497412e+04   9.8766266e-01   8.9489870e-01  -9.6720371e-02   7.9817833e-01  -1.1497411e+04
   2.6000000e+00   9.5105652e-01   8.5932267e-01  -9.5545468e-02   7.6377721e-01   1.5049957e+04  -1.1392897e+00  -1.5049957e+04   9.3932301e-01   8.4791113e-01  -9.5174644e-02   7.5273648e-01  -1.5006130e+04
   2.7000000e+00   8.0901699e-01   7.2029580e-01  -9.1960063e-02   6.2833574e-01   1.8254790e+04  -1.1772360e+00  -1.8254790e+04   7.9903588e-01   7.1045148e-01  -9.1785157e-02   6.1866632e-01  -1.8171424e+04
   2.8000000e+00   5.8778525e-01   5.0061566e-01  -8.9525861e-02   4.1108979e-01   2.0798283e+04  -1.3296560e+00  -2.0798283e+04   5.8053355e-01   4.9344993e-01  -8.9408947e-02   4.0404098e-01  -2.0683555e+04
   2.9000000e+00   3.0901699e-01   2.2857978e-01  -8.1673299e-02   1.4690648e-01   2.2431270e+04  -1.3920475e+00  -2.2431270e+04   3.0520455e-01   2.2388510e-01  -8.2542193e-02   1.4134291e-01  -2.2296362e+04
   3.0000000e+00   7.7730242e-16   1.8614500e-06  -1.8614372e-06   1.2845963e-11   2.2992540e+04  -2.5299594e-05  -2.2992540e+04  -1.0269563e-15   2.3215710e-03   2.3198058e-03   4.6413767e-03  -2.2850707e+04
   3.1000000e+00  -3.0901699e-01  -8.1673598e-02   2.2858305e-01   1.4690945e-01   2.2428475e+04   1.3920520e+00  -2.2428475e+04  -3.0520455e-01  -8.2542122e-02   2.2388487e-01   1.4134275e-01  -2.2293600e+04
   3.2000000e+00  -5.8778525e-01  -8.9525842e-02   5.0061228e-01   4.1108643e-01   2.0795613e+04   1.3296588e+00  -2.0795613e+04  -5.8053355e-01  -8.9408955e-02   4.9345030e-01   4.0404134e-01  -2.0680850e+04
   3.3000000e+00  -8.0901699e-01  -9.1960137e-02   7.2029955e-01   6.2833941e-01   1.8252426e+04   1.1772343e+00  -1.8252426e+04  -7.9903588e-01  -9.1785168e-02   7.1045156e-01   6.1866639e-01  -1.8169057e+04
   3.4000000e+00  -9.5105652e-01  -9.5545354e-02   8.5931907e-01   7.6377372e-01   1.5047669e+04   1.1392900e+00  -1.5047669e+04  -9.3932301e-01  -9.5174637e-02   8.4791115e-01   7.5273651e-01  -1.5003838e+04
   3.5000000e+00  -1.0000000e+00  -9.7136908e-02   9.0687078e-01   8.0973387e-01   1.1495128e+04   1.1373868e+00  -1.1495128e+04  -9.8766266e-01  -9.6720371e-02   8.9489870e-01   7.9817833e-01  -1.1495129e+04
   3.6000000e+00  -9.5105652e-01  -9.5545353e-02   8.5931907e-01   7.6377371e-01   7.9425834e+03   1.1392900e+00  -7.9425834e+03  -9.3932301e-01  -9.5174644e-02   8.4791113e-01   7.5273648e-01  -7.9864104e+03
   3.7000000e+00  -8.0901699e-01  -9.1960135e-02   7.2029945e-01   6.2833932e-01   4.7377501e+03   1.1772343e+00  -4.7377501e+03  -7.9903588e-01  -9.1785157e-02   7.1045148e-01   6.1866632e-01  -4.8211163e+03
   3.8000000e+00  -5.8778525e-01  -8.9525841e-02   5.0061195e-01   4.1108611e-01   2.1942572e+03   1.3296591e+00  -2.1942572e+03  -5.8053355e-01  -8.9408947e-02   4.9344993e-01   4.0404098e-01  -2.3089852e+03
   3.9000000e+00  -3.0901699e-01  -8.1673611e-02   2.2858319e-01   1.4690958e-01   5.6126988e+02   1.3920522e+00  -5.6126988e+02  -3.0520455e-01  -8.2542193e-02   2.2388510e-01   1.4134291e-01  -6.9617770e+02
   4.0000000e+00  -1.6096387e-15  -7.5639439e-11   6.0549954e-11  -1.5090220e-11  -9.5720064e-10   9.2548522e-10   9.5720064e-10  -1.8873791e-15   2.3198058e-03   2.3215710e-03   4.6413767e-03  -1.4183335e+02
   4.1000000e+00   3.0901699e-01   2.2857964e-01  -8.1673287e-02   1.4690635e-01   5.6406513e+02  -1.3920473e+00  -5.6406513e+02   3.0520455e-01   2.2388487e-01  -8.2542122e-02   1.4134275e-01  -6.9894039e+02
   4.2000000e+00   5.8778525e-01   5.0061598e-01  -8.9525863e-02   4.1109011e-01   2.1969272e+03  -1.3296557e+00  -2.1969272e+03   5.8053355e-01   4.9345030e-01  -8.9408955e-02   4.0404134e-01  -2.3116904e+03
   4.3000000e+00   8.0901699e-01   7.2029590e-01  -9.1960065e-02   6.2833584e-01   4.7401140e+03  -1.1772359e+00  -4.7401140e+03   7.9903588e-01   7.1045156e-01  -9.1785168e-02   6.1866639e-01  -4.8234829e+03
   4.4000000e+00   9.5105652e-01   8.5932268e-01  -9.5545468e-02   7.6377721e-01   7.9448711e+03  -1.1392897e+00  -7.9448711e+03   9.3932301e-01   8.4791115e-01  -9.5174637e-02   7.5273651e-01  -7.9887019e+03
   4.5000000e+00   1.0000000e+00   9.0686718e-01  -9.7136782e-02   8.0973040e-01   1.1497412e+04  -1.1373867e+00  -1.1497412e+04   9.8766266e-01   8.9489870e-01  -9.6720371e-02   7.9817833e-01  -1.1497411e+04
   4.6000000e+00   9.5105652e-01   8.5932267e-01  -9.5545468e-02   7.6377721e-01   1.5049957e+04  -1.1392897e+00  -1.5049957e+04   9.3932301e-01   8.4791113e-01  -9.5174644e-02   7.5273648e-01  -1.5006130e+04
   4.7000000e+00   8.0901699e-01   7.2029580e-01  -9.1960063e-02   6.2833574e-01   1.8254790e+04  -1.1772360e+00  -1.8254790e+04   7.9903588e-01   7.1045148e-01  -9.1785157e-02   6.1866632e-01  -1.8171424e+04
   4.8000000e+00   5.8778525e-01   5.0061566e-01  -8.9525861e-02   4.1108979e-01   2.0798283e+04  -1.3296560e+00  -2.0798283e+04   5.8053355e-01   4.9344993e-01  -8.9408947e-02   4.0404098e-01  -2.0683555e+04
   4.9000000e+00   3.0901699e-01   2.2857978e-01  -8.1673299e-02   1.4690648e-01   2.2431270e+04  -1.3920475e+00  -2.2431270e+04   3.0520455e-01   2.2388510e-01  -8.2542193e-02   1.4134291e-01  -2.2296362e+04
   5.0000000e+00   5.8841680e-15   1.8614122e-06  -1.8614069e-06   5.3004606e-12   2.2992540e+04  -2.5299131e-05  -2.2992540e+04   1.0824674e-15   2.3215709e-03   2.3198057e-03   4.6413766e-03  -2.2850707e+04
   5.1000000e+00  -3.0901699e-01  -8.1673598e-02   2.2858305e-01   1.4690945e-01   2.2428475e+04   1.3920520e+00  -2.2428475e+04  -3.0520455e-01  -8.2542122e-02   2.2388487e-01   1.4134275e-01  -2.2293600e+04
   5.2000000e+00  -5.8778525e-01  -8.9525842e-02   5.0061228e-01   4.1108643e-01   2.0795613e+04   1.3296588e+00  -2.0795613e+04  -5.8053355e-01  -8.9408955e-02   4.9345030e-01   4.0404134e-01  -2.0680850e+04
   5.3000000e+00  -8.0901699e-01  -9.1960137e-02   7.2029955e-01   6.2833941e-01   1.8252426e+04   1.1772343e+00  -1.8252426e+04  -7.9903588e-01  -9.1785168e-02   7.1045156e-01   6.1866639e-01  -1.8169057e+04
   5.4000000e+00  -9.5105652e-01  -9.5545354e-02   8.5931907e-01   7.6377372e-01   1.5047669e+04   1.1392900e+00  -1.5047669e+04  -9.3932301e-01  -9.5174637e-02   8.4791115e-01   7.5273651e-01  -1.5003838e+04
   5.5000000e+00  -1.0000000e+00  -9.7136908e-02   9.0687078e-01   8.0973387e-01   1.1495128e+04   1.1373868e+00  -1.1495128e+04  -9.8766266e-01  -9.6720371e-02   8.9489870e-01   7.9817833e-01  -1.1495129e+04
   5.6000000e+00  -9.5105652e-01  -9.5545353e-02   8.5931907e-01   7.6377371e-01   7.9425834e+03   1.1392900e+00  -7.9425834e+03  -9.3932301e-01  -9.5174644e-02   8.4791113e-01   7.5273648e-01  -7.9864104e+03
   5.7000000e+00  -8.0901699e-01  -9.1960135e-02   7.2029945e-01   6.2833932e-01   4.7377501e+03   1.1772343e+00  -4.7377501e+03  -7.9903588e-01  -9.1785156e-02   7.1045148e-01   6.1866632e-01  -4.8211163e+03
   5.8000000e+00  -5.8778525e-01  -8.9525841e-02   5.0061195e-01   4.1108611e-01   2.1942572e+03   1.3296591e+00  -2.1942572e+03  -5.8053355e-01  -8.9408947e-02   4.9344993e-01   4.0404098e-01  -2.3089852e+03
   5.9000000e+00  -3.0901699e-01  -8.1673611e-02   2.2858319e-01   1.4690958e-01   5.6126988e+02   1.3920522e+00  -5.6126988e+02  -3.0520455e-01  -8.2542193e-02   2.2388510e-01   1.4134291e-01  -6.9617770e+02
   6.0000000e+00  -3.6084138e-15  -1.1345305e-10   9.0816314e-11  -2.2637132e-11  -1.4249360e-09   1.3881463e-09   1.4249360e-09   2.2204460e-16   2.3198057e-03   2.3215709e-03   4.6413766e-03  -1.4183335e+02
   6.1000000e+00   3.0901699e-01   2.2857964e-01  -8.1673287e-02   1.4690635e-01   5.6406513e+02  -1.3920473e+00  -5.6406513e+02   3.0520455e-01   2.2388487e-01  -8.2542122e-02   1.4134275e-01  -6.9894039e+02
   6.2000000e+00   5.8778525e-01   5.0061598e-01  -8.9525863e-02   4.1109011e-01   2.1969272e+03  -1.3296557e+00  -2.1969272e+03   5.8053355e-01   4.9345030e-01  -8.9408955e-02   4.0404134e-01  -2.3116904e+03
   6.3000000e+00   8.0901699e-01   7.2029590e-01  -9.1960065e-02   6.2833584e-01   4.7401140e+03  -1.1772359e+00  -4.7401140e+03   7.9903588e-01   7.1045156e-01  -9.1785168e-02   6.1866639e-01  -4.8234829e+03
   6.4000000e+00   9.5105652e-01   8.5932268e-01  -9.5545468e-02   7.6377721e-01   7.9448711e+03  -1.1392897e+00  -7.9448711e+03   9.3932301e-01   8.4791115e-01  -9.5174637e-02   7.5273651e-01  -7.9887019e+03
   6.5000000e+00   1.0000000e+00   9.0686718e-01  -9.7136782e-02   8.0973040e-01   1.1497412e+04  -1.1373867e+00  -1.1497412e+04   9.8766266e-01   8.9489870e-01  -9.6720371e-02   7.9817833e-01  -1.1497411e+04
   6.6000000e+00   9.5105652e-01   8.5932267e-01  -9.5545468e-02   7.6377721e-01   1.5049957e+04  -1.1392897e+00  -1.5049957e+04   9.3932301e-01   8.4791113e-01  -9.5174644e-02   7.5273648e-01  -1.5006130e+04
   6.7000000e+00   8.0901699e-01   7.2029580e-01  -9.1960063e-02   6.2833574e-01   1.8254790e+04  -1.1772360e+00  -1.8254790e+04   7.9903588e-01   7.1045148e-01  -9.1785157e-02   6.1866632e-01  -1.8171424e+04
   6.8000000e+00   5.8778525e-01   5.0061566e-01  -8.9525861e-02   4.1108979e-01   2.0798283e+04  -1.3296560e+00  -2.0798283e+04   5.8053355e-01   4.9344993e-01  -8.9408947e-02   4.0404098e-01  -2.0683555e+04
   6.9000000e+00   3.0901699e-01   2.2857978e-01  -8.1673299e-02   1.4690648e-01   2.2431270e+04  -1.3920475e+00  -2.2431270e+04   3.0520455e-01   2.2388510e-01  -8.2542193e-02   1.4134291e-01  -2.2296362e+04
   7.0000000e+00   6.5501934e-15   1.8613744e-06  -1.8613766e-06  -2.2469076e-12   2.2992540e+04  -2.5298669e-05  -2.2992540e+04   1.1657342e-15   2.3215709e-03   2.3198056e-03   4.6413766e-03  -2.2850707e+04
   7.1000000e+00  -3.0901699e-01  -8.1673598e-02   2.2858305e-01   1.4690945e-01   2.2428475e+04   1.3920520e+00  -2.2428475e+04  -3.0520455e-01  -8.2542122e-02   2.2388487e-01   1.4134275e-01  -2.2293600e+04
   7.2000000e+00  -5.8778525e-01  -8.9525842e-02   5.0061228e-01   4.1108643e-01   2.0795613e+04   1.3296588e+00  -2.0795613e+04  -5.8053355e-01  -8.9408955e-02   4.9345030e-01   4.0404134e-01  -2.0680850e+04
   7.3000000e+00  -8.0901699e-01  -9.1960137e-02   7.2029955e-01   6.2833941e-01   1.8252426e+04   1.1772343e+00  -1.8252426e+04  -7.9903588e-01  -9.1785168e-02   7.1045156e-01   6.1866639e-01  -1.8169057e+04
   7.4000000e+00  -9.5105652e-01  -9.5545354e-02   8.5931907e-01   7.6377372e-01   1.5047669e+04   1.1392900e+00  -1.5047669e+04  -9.3932301e-01  -9.5174638e-02   8.4791114e-01   7.5273651e-01  -1.5003838e+04
   7.5000000e+00  -1.0000000e+00  -9.7136908e-02   9.0687078e-01   8.0973387e-01   1.1495128e+04   1.1373868e+00  -1.1495128e+04  -9.8766266e-01  -9.6720371e-02   8.9489870e-01   7.9817833e-01  -1.1495129e+04
   7.6000000e+00  -9.5105652e-01  -9.5545353e-02   8.5931907e-01   7.6377371e-01   7.9425834e+03   1.1392900e+00  -7.9425834e+03  -9.3932301e-01  -9.5174644e-02   8.4791113e-01   7.5273648e-01  -7.9864104e+03
   7.7000000e+00  -8.0901699e-01  -9.1960135e-02   7.2029945e-01   6.2833932e-01   4.7377501e+03   1.1772343e+00  -4.7377501e+03  -7.9903588e-01  -9.1785157e-02   7.1045148e-01   6.1866632e-01  -4.8211163e+03
   7.8000000e+00  -5.8778525e-01  -8.9525841e-02   5.0061195e-01   4.1108611e-01   2.1942572e+03   1.3296591e+00  -2.1942572e+03  -5.8053355e-01  -8.9408947e-02   4.9344993e-01   4.0404098e-01  -2.3089852e+03
   7.9000000e+00  -3.0901699e-01  -8.1673611e-02   2.2858319e-01   1.4690958e-01   5.6126988e+02   1.3920522e+00  -5.6126988e+02  -3.0520455e-01  -8.2542193e-02   2.2388510e-01   1.4134291e-01  -6.9617770e+02
   8.0000000e+00  -3.7750454e-15  -1.5126807e-10   1.2108700e-10  -3.0181708e-11  -1.8705538e-09   1.8508411e-09   1.8705538e-09  -7.7715612e-16   2.3198057e-03   2.3215709e-03   4.6413766e-03  -1.4183335e+02
   8.1000000e+00   3.0901699e-01   2.2857964e-01  -8.1673287e-02   1.4690635e-01   5.6406513e+02  -1.3920473e+00  -5.6406513e+02   3.0520455e-01   2.2388487e-01  -8.2542122e-02   1.4134275e-01  -6.9894039e+02
   8.2000000e+00   5.8778525e-01   5.0061598e-01  -8.9525863e-02   4.1109011e-01   2.1969272e+03  -1.3296557e+00  -2.1969272e+03   5.8053355e-01   4.9345030e-01  -8.9408955e-02   4.0404134e-01  -2.3116904e+03
   8.3000000e+00   8.0901699e-01   7.2029590e-01  -9.1960065e-02   6.2833584e-01   4.7401140e+03  -1.1772359e+00  -4.7401140e+03   7.9903588e-01   7.1045156e-01  -9.1785168e-02   6.1866639e-01  -4.8234829e+03
   8.4000000e+00   9.5105652e-01   8.5932268e-01  -9.5545468e-02   7.6377721e-01   7.9448711e+03  -1.1392897e+00  -7.9448711e+03   9.3932301e-01   8.4791115e-01  -9.5174637e-02   7.5273651e-01  -7.9887019e+03
   8.5000000e+00   1.0000000e+00   9.0686718e-01  -9.7136782e-02   8.0973040e-01   1.1497412e+04  -1.1373867e+00  -1.1497412e+04   9.8766266e-01   8.9489870e-01  -9.6720371e-02   7.9817833e-01  -1.1497411e+04
   8.6000000e+00   9.5105652e-01   8.5932267e-01  -9.5545468e-02   7.6377721e-01   1.5049957e+04  -1.1392897e+00  -1.5049957e+04   9.3932301e-01   8.4791113e-01  -9.5174644e-02   7.5273648e-01  -1.5006130e+04
   8.7000000e+00   8.0901699e-01   7.2029580e-01  -9.1960063e-02   6.2833574e-01   1.8254790e+04  -1.1772360e+00  -1.8254790e+04   7.9903588e-01   7.1045148e-01  -9.1785156e-02   6.1866632e-01  -1.8171424e+04
   8.8000000e+00   5.8778525e-01   5.0061566e-01  -8.9525861e-02   4.1108979e-01   2.0798283e+04  -1.3296560e+00  -2.0798283e+04   5.8053355e-01   4.9344993e-01  -8.9408949e-02   4.0404098e-01  -2.0683555e+04
   8.9000000e+00   3.0901699e-01   2.2857978e-01  -8.1673299e-02   1.4690648e-01   2.2431270e+04  -1.3920475e+00  -2.2431270e+04   3.0520455e-01   2.2388511e-01  -8.2542185e-02   1.4134292e-01  -2.2296362e+04
   9.0000000e+00  -9.1035226e-15   1.8613366e-06  -1.8613464e-06  -9.7918407e-12   2.2992540e+04  -2.5298206e-05  -2.2992540e+04   8.8501750e-10   2.3215436e-03   2.3197774e-03   4.6413208e-03  -2.2850707e+04
   9.1000000e+00  -3.0901699e-01  -8.1673598e-02   2.2858305e-01   1.4690945e-01   2.2428475e+04   1.3920520e+00  -2.2428475e+04  -3.0520455e-01  -8.2542019e-02   2.2388498e-01   1.4134296e-01  -2.2293600e+04
   9.2000000e+00  -5.8778525e-01  -8.9525842e-02   5.0061228e-01   4.1108643e-01   2.0795613e+04   1.3296588e+00  -2.0795613e+04  -5.8053354e-01  -8.9409339e-02   4.9344990e-01   4.0404056e-01  -2.0680850e+04
   9.3000000e+00  -8.0901699e-01  -9.1960137e-02   7.2029955e-01   6.2833941e-01   1.8252426e+04   1.1772343e+00  -1.8252426e+04  -7.9903592e-01  -9.1783736e-02   7.1045303e-01   6.1866930e-01  -1.8169056e+04
   9.4000000e+00  -9.5105652e-01  -9.5545354e-02   8.5931907e-01   7.6377372e-01   1.5047669e+04   1.1392900e+00  -1.5047669e+04  -9.3932284e-01  -9.5179985e-02   8.4790563e-01   7.5272564e-01  -1.5003842e+04
   9.5000000e+00  -1.0000000e+00  -9.7136908e-02   9.0687078e-01   8.0973387e-01   1.1495128e+04   1.1373868e+00  -1.1495128e+04  -9.8766330e-01  -9.6700413e-02   8.9491930e-01   7.9821888e-01  -1.1495114e+04
   9.6000000e+00  -9.5105652e-01  -9.5545353e-02   8.5931907e-01   7.6377371e-01   7.9425834e+03   1.1392900e+00  -7.9425834e+03  -9.3932062e-01  -9.5249128e-02   8.4783425e-01   7.5258513e-01  -7.9864635e+03
   9.7000000e+00  -8.0901699e-01  -9.1960135e-02   7.2029945e-01   6.2833932e-01   4.7377501e+03   1.1772343e+00  -4.7377501e+03  -7.9904480e-01  -9.1507177e-02   7.1073837e-01   6.1923119e-01  -4.8209181e+03
   9.8000000e+00  -5.8778525e-01  -8.9525841e-02   5.0061195e-01   4.1108611e-01   2.1942572e+03   1.3296591e+00  -2.1942572e+03  -5.8050024e-01  -9.0446381e-02   4.9237923e-01   4.0193285e-01  -2.3097248e+03
   9.9000000e+00  -3.0901699e-01  -8.1673611e-02   2.2858319e-01   1.4690958e-01   5.6126988e+02   1.3920522e+00  -5.6126988e+02  -3.0532885e-01  -7.8670438e-02   2.2788100e-01   1.4921056e-01  -6.9341753e+02
   1.0000000e+01  -6.7720790e-15  -1.8908178e-10   1.5135646e-10  -3.7725728e-11  -2.3300668e-09   2.3135052e-09   2.3300668e-09   8.3485484e-04  -1.9362363e-02  -2.0194784e-02  -3.9557147e-02  -1.6210785e+02


==> sine.dat <==
t	e1	e2	e3	iv	ee1	ee2	ee3	iic1	iic2	iic3	iiv
   1.0000000e-01   3.0901699e-01   1.4731798e-01   7.0151418e-03  -3.5429973e+00   3.0386207e-01   1.4305319e-01   8.5721784e-03   1.6242436e+00   1.3467094e+00   1.3448102e-01  -1.9281057e+00
   2.0000000e-01   5.8778525e-01   2.6682218e-01   2.6067993e-02  -5.3908607e-01   5.8072715e-01   2.6218361e-01   2.7038341e-02   1.5145196e+00   1.0171907e+00   2.3514527e-01  -2.0952467e+00
   3.0000000e-01   8.0901699e-01   3.4863901e-01   5.2893002e-02  -3.6460143e+00   7.9898400e-01   3.4304783e-01   5.3286038e-02   1.2357975e+00   6.0298784e-01   2.8976179e-01  -2.0347815e+00
   4.0000000e-01   9.5105652e-01   3.8630521e-01   8.2852918e-02  -2.0152570e-01   9.3933691e-01   3.8045095e-01   8.2662901e-02   8.2253803e-01   1.4429903e-01   2.9778805e-01  -1.7618749e+00
   5.0000000e-01   1.0000000e+00   3.7744409e-01   1.1133118e-01  -2.9056229e+00   9.8765894e-01   3.7182909e-01   1.1061326e-01   3.1651656e-01  -3.1652836e-01   2.6121583e-01  -1.3041755e+00
   6.0000000e-01   9.5105652e-01   3.2403497e-01   1.3413197e-01   8.6525374e-01   9.3932401e-01   3.1920031e-01   1.3298479e-01  -2.3068701e-01  -7.3610285e-01   1.8621553e-01  -7.0863700e-01
   7.0000000e-01   8.0901699e-01   2.3225042e-01   1.4784728e-01  -1.6202278e+00   7.9903561e-01   2.2864843e-01   1.4640762e-01  -7.6403061e-01  -1.0749199e+00   8.2240817e-02  -3.5005003e-02
   8.0000000e-01   5.8778525e-01   1.1187815e-01   1.5015366e-01   2.2406149e+00   5.8053362e-01   1.0984742e-01   1.4858288e-01  -1.2299924e+00  -1.3011044e+00  -3.8735459e-02   6.4945879e-01
   9.0000000e-01   3.0901699e-01  -2.4615075e-02   1.4000870e-01  -2.9191643e-01   3.0520453e-01  -2.4888555e-02   1.3847779e-01  -1.5818690e+00  -1.3936141e+00  -1.6336635e-01   1.2766644e+00
   1.0000000e+00   3.4364046e-16  -1.6328517e-01   1.1772691e-01   3.3898374e+00   5.1444116e-09  -1.6178518e-01   1.1640020e-01  -1.7842893e+00  -1.3443187e+00  -2.7818538e-01   1.7842892e+00
   1.1000000e+00  -3.0901699e-01  -2.9006006e-01   8.4926951e-02   5.6402167e-01  -3.0520455e-01  -2.8694241e-01   8.3946490e-02  -1.8166572e+00  -1.1588258e+00  -3.7088890e-01   2.1218617e+00
   1.2000000e+00  -5.8778525e-01  -3.9210395e-01   4.4354670e-02   3.8672680e+00  -5.8053355e-01  -3.8768139e-01   4.3826643e-02  -1.6751432e+00  -8.5595379e-01  -4.3150803e-01   2.2556768e+00
   1.3000000e+00  -8.0901699e-01  -4.5906266e-01  -4.0132760e-04   6.1499496e-01  -7.9903588e-01  -4.5377451e-01  -4.1665133e-04  -1.3730410e+00  -4.6590862e-01  -4.5335786e-01   2.1720769e+00
   1.4000000e+00  -9.5105652e-01  -4.8406778e-01  -4.5274079e-02   3.4857665e+00  -9.3932301e-01  -4.7843711e-01  -4.4768000e-02  -9.3944963e-01  -2.7343402e-02  -4.3366911e-01   1.8787726e+00
   1.5000000e+00  -1.0000000e+00  -4.6440111e-01  -8.6127447e-02  -1.6250701e-01  -9.8766266e-01  -4.5898368e-01  -8.5143466e-02  -4.1641195e-01   4.1641195e-01  -3.7384022e-01   1.4040746e+00
   1.6000000e+00  -9.5105652e-01  -4.0175406e-01  -1.1917032e-01   2.3876350e+00  -9.3932301e-01  -3.9708405e-01  -1.1779970e-01   1.4521231e-01   8.2158072e-01  -2.7928436e-01   7.9411070e-01
   1.7000000e+00  -8.0901699e-01  -3.0205642e-01  -1.4133555e-01  -1.4743991e+00  -7.9903588e-01  -2.9859427e-01  -1.3970822e-01   6.9073465e-01   1.1482150e+00  -1.5888605e-01   1.0830123e-01
   1.8000000e+00  -5.8778525e-01  -1.7489123e-01  -1.5058681e-01   9.8987044e-01  -5.8053355e-01  -1.7297863e-01  -1.4885852e-01   1.1669991e+00   1.3640979e+00  -2.4120102e-02  -5.8646559e-01
   1.9000000e+00  -3.0901699e-01  -3.2552660e-02  -1.4612349e-01  -2.8216620e+00  -3.0520455e-01  -3.2379208e-02  -1.4446047e-01   1.5275925e+00   1.4478905e+00   1.1208126e-01  -1.2223880e+00
   2.0000000e+00   1.8160077e-15   1.1116075e-01  -1.2846373e-01  -1.7539262e-01   9.4368957e-15   1.0957605e-01  -1.2702629e-01   1.7373932e+00   1.3912148e+00   2.3660234e-01  -1.7373932e+00
   2.1000000e+00   3.0901699e-01   2.4229969e-01  -9.9397636e-02  -3.6911854e+00   3.0520455e-01   2.3911025e-01  -9.8324435e-02   1.7760140e+00   1.1994690e+00   3.3743468e-01  -2.0812185e+00
   2.2000000e+00   5.8778525e-01   3.4813192e-01  -6.1815403e-02  -6.6433750e-01   5.8053355e-01   3.4364845e-01  -6.1209789e-02   1.6398019e+00   8.9129516e-01   4.0485824e-01  -2.2203354e+00
   2.3000000e+00   8.0901699e-01   4.1839060e-01  -1.9427150e-02  -3.7519260e+00   7.9903588e-01   4.1305074e-01  -1.9346990e-02   1.3421990e+00   4.9675057e-01   4.3239773e-01  -2.1412349e+00
   2.4000000e+00   9.5105652e-01   4.4628104e-01   2.3597895e-02  -2.9112905e-01   9.3932301e-01   4.4060642e-01   2.3145922e-02   9.1242998e-01   5.4363053e-02   4.1746050e-01  -1.8517530e+00
   2.5000000e+00   1.0000000e+00   4.2914726e-01   6.3037538e-02  -2.9814729e+00   9.8766266e-01   4.2369242e-01   6.2098636e-02   3.9264310e-01  -3.9264310e-01   3.6159378e-01  -1.3803058e+00
   2.6000000e+00   9.5105652e-01   3.6873314e-01   9.5028268e-02   8.0100372e-01   9.3932301e-01   3.6403125e-01   9.3695131e-02  -1.6621283e-01  -8.0058020e-01   2.7033612e-01  -7.7311019e-01
   2.7000000e+00   8.0901699e-01   2.7101284e-01   1.1644205e-01  -1.6746928e+00   7.9903588e-01   2.6752348e-01   1.1484582e-01  -7.0937424e-01  -1.1295754e+00   1.5267766e-01  -8.9661634e-02
   2.8000000e+00   5.8778525e-01   1.4560682e-01   1.2519136e-01   2.1944051e+00   5.8053355e-01   1.4367095e-01   1.2348881e-01  -1.1836220e+00  -1.3474751e+00   2.0182144e-02   6.0308841e-01
   2.9000000e+00   3.0901699e-01   4.8409027e-03   1.2043255e-01  -3.3116048e-01   3.0520455e-01   4.6475197e-03   1.1879076e-01  -1.5424894e+00  -1.4329936e+00  -1.1414324e-01   1.2372848e+00
   3.0000000e+00   1.2635395e-15  -1.3745965e-01   1.0264761e-01   3.3564723e+00  -2.0539126e-15  -1.3589207e-01   1.0122761e-01  -1.7508099e+00  -1.3777981e+00  -2.3711968e-01   1.7508099e+00
   3.1000000e+00  -3.0901699e-01  -2.6732292e-01   7.3596284e-02   5.3561920e-01  -3.0520455e-01  -2.6414820e-01   7.2537348e-02  -1.7881584e+00  -1.1873246e+00  -3.3668555e-01   2.0933629e+00
   3.2000000e+00  -5.8778525e-01  -3.7199754e-01   3.6143283e-02   3.8430559e+00  -5.8053355e-01  -3.6752679e-01   3.5549268e-02  -1.6508499e+00  -8.8024708e-01  -4.0307606e-01   2.2313835e+00
   3.3000000e+00  -8.0901699e-01  -4.4120049e-01  -6.0226506e-03   5.9432214e-01  -7.9903588e-01  -4.3587164e-01  -6.0934444e-03  -1.3522997e+00  -4.8664989e-01  -4.2977819e-01   2.1513356e+00
   3.4000000e+00  -9.5105652e-01  -4.6812338e-01  -4.8750202e-02   3.4680840e+00  -9.3932301e-01  -4.6245831e-01  -4.8290733e-02  -9.2170946e-01  -4.5083570e-02  -4.1416758e-01   1.8610325e+00
   3.5000000e+00  -1.0000000e+00  -4.5009859e-01  -8.7832181e-02  -1.7766191e-01  -9.8766266e-01  -4.4465207e-01  -8.6887348e-02  -4.0120840e-01   4.0120840e-01  -3.5776472e-01   1.3888711e+00
   3.6000000e+00  -9.5105652e-01  -3.8886015e-01  -1.1941763e-01   2.3746174e+00  -9.3932301e-01  -3.8416554e-01  -1.1807987e-01   1.5827090e-01   8.0852212e-01  -2.6608568e-01   7.8105211e-01
   3.7000000e+00  -8.0901699e-01  -2.9037386e-01  -1.4038900e-01  -1.4856084e+00  -7.9903588e-01  -2.8689088e-01  -1.3878923e-01   7.0197854e-01   1.1369711e+00  -1.4810165e-01   9.7057335e-02
   3.8000000e+00  -5.8778525e-01  -1.6425305e-01  -1.4866752e-01   9.8019191e-01  -5.8053355e-01  -1.6232282e-01  -1.4696234e-01   1.1767069e+00   1.3543902e+00  -1.5360481e-02  -5.9617331e-01
   3.9000000e+00  -3.0901699e-01  -2.2817504e-02  -1.4341683e-01  -2.8300439e+00  -3.0520455e-01  -2.2629113e-02  -1.4177316e-01   1.5359990e+00   1.4394840e+00   1.1914405e-01  -1.2307944e+00
   4.0000000e+00  -6.8728092e-16   1.2011269e-01  -1.2512498e-01  -1.8267518e-01  -2.0816682e-15   1.1854066e-01  -1.2370374e-01   1.7446965e+00   1.3839114e+00   2.4224440e-01  -1.7446965e+00
   4.1000000e+00   3.0901699e-01   2.5057001e-01  -9.5556756e-02  -3.6975353e+00   3.0520455e-01   2.4739132e-01  -9.4497099e-02   1.7823814e+00   1.1931016e+00   3.4188841e-01  -2.0875859e+00
   4.2000000e+00   5.8778525e-01   3.5580685e-01  -5.7581024e-02  -6.6989525e-01   5.8053355e-01   3.5133253e-01  -5.6986716e-02   1.6453744e+00   8.8572262e-01   4.0831924e-01  -2.2259079e+00
   4.3000000e+00   8.0901699e-01   4.2554343e-01  -1.4889961e-02  -3.7568102e+00   7.9903588e-01   4.2021135e-01  -1.4819225e-02   1.3470958e+00   4.9185385e-01   4.3503058e-01  -2.1461317e+00
   4.4000000e+00   9.5105652e-01   4.5297412e-01   2.8362300e-02  -2.9543992e-01   9.3932301e-01   4.4730612e-01   2.7902486e-02   9.1675140e-01   5.0041632e-02   4.1940364e-01  -1.8560744e+00
   4.5000000e+00   1.0000000e+00   4.3543369e-01   6.7966262e-02  -2.9852950e+00   9.8766266e-01   4.2998450e-01   6.7020850e-02   3.9647408e-01  -3.9647408e-01   3.6296365e-01  -1.3841367e+00
   4.6000000e+00   9.5105652e-01   3.7465823e-01   1.0006909e-01   7.9759904e-01   9.3932301e-01   3.6996118e-01   9.8730564e-02  -1.6280062e-01  -8.0399241e-01   2.7123061e-01  -7.7652239e-01
   4.7000000e+00   8.0901699e-01   2.7661532e-01   1.2155173e-01  -1.6777405e+00   7.9903588e-01   2.7313009e-01   1.1995105e-01  -7.0632024e-01  -1.1326294e+00   1.5317904e-01  -9.2715634e-02
   4.8000000e+00   5.8778525e-01   1.5091984e-01   1.3033419e-01   2.1916634e+00   5.8053355e-01   1.4898752e-01   1.2862798e-01  -1.1808750e+00  -1.3502220e+00   2.0359543e-02   6.0034143e-01
   4.9000000e+00   3.0901699e-01   9.8929034e-03   1.2557916e-01  -3.3363918e-01   3.0520455e-01   9.7025722e-03   1.2393436e-01  -1.5400061e+00  -1.4354769e+00  -1.1423179e-01   1.2348016e+00
   5.0000000e+00   6.5344555e-15  -1.3264420e-01   1.0777394e-01   3.3542200e+00   4.1633363e-16  -1.3107398e-01   1.0635150e-01  -1.7485537e+00  -1.3800542e+00  -2.3742548e-01   1.7485537e+00
   5.1000000e+00  -3.0901699e-01  -2.6272293e-01   7.8682748e-02   5.3356243e-01  -3.0520455e-01  -2.5954593e-01   7.7621837e-02  -1.7860983e+00  -1.1893846e+00  -3.3716777e-01   2.0913029e+00
   5.2000000e+00  -5.8778525e-01  -3.6759475e-01   4.1174026e-02   3.8411685e+00  -5.8053355e-01  -3.6312202e-01   4.0578426e-02  -1.6489597e+00  -8.8213727e-01  -4.0370045e-01   2.2294933e+00
   5.3000000e+00  -8.0901699e-01  -4.3697909e-01  -1.0603500e-03   5.9258189e-01  -7.9903588e-01  -4.3164851e-01  -1.1324019e-03  -1.3505571e+00  -4.8839250e-01  -4.3051611e-01   2.1495930e+00
   5.4000000e+00  -9.5105652e-01  -4.6406959e-01  -4.3866444e-02   3.4664721e+00  -9.3932301e-01  -4.5840301e-01  -4.3407960e-02  -9.2009555e-01  -4.6697482e-02  -4.1499505e-01   1.8594186e+00
   5.5000000e+00  -1.0000000e+00  -4.4620036e-01  -8.3034875e-02  -1.7916148e-01  -9.8766266e-01  -4.4075253e-01  -8.2090799e-02  -3.9970713e-01   3.9970713e-01  -3.5866173e-01   1.3873698e+00
   5.6000000e+00  -9.5105652e-01  -3.8510695e-01  -1.1471285e-01   2.3732166e+00  -9.3932301e-01  -3.8041118e-01  -1.1337566e-01   1.5967317e-01   8.0711986e-01  -2.6703552e-01   7.7964985e-01
   5.7000000e+00  -8.0901699e-01  -2.8675638e-01  -1.3578131e-01  -1.4869221e+00  -7.9903588e-01  -2.8327238e-01  -1.3418196e-01   7.0329341e-01   1.1356562e+00  -1.4909042e-01   9.5742466e-02
   5.8000000e+00  -5.8778525e-01  -1.6076307e-01  -1.4416021e-01   9.7895558e-01  -5.8053355e-01  -1.5883193e-01  -1.4245531e-01   1.1779442e+00   1.3531528e+00  -1.6376617e-02  -5.9741069e-01
   5.9000000e+00  -3.0901699e-01  -1.9447711e-02  -1.3901213e-01  -2.8312113e+00  -3.0520455e-01  -1.9258504e-02  -1.3736863e-01   1.5371673e+00   1.4383157e+00   1.1811013e-01  -1.2319628e+00
   6.0000000e+00  -2.7834877e-15   1.2336882e-01  -1.2082426e-01  -1.8378095e-01   2.4980018e-16   1.2179753e-01  -1.1940310e-01   1.7458031e+00   1.3828049e+00   2.4120062e-01  -1.7458031e+00
   6.1000000e+00   3.0901699e-01   2.5371834e-01  -9.1360652e-02  -3.6985856e+00   3.0520455e-01   2.5054030e-01  -9.0301001e-02   1.7834323e+00   1.1920507e+00   3.4084131e-01  -2.0886368e+00
   6.2000000e+00   5.8778525e-01   3.5885266e-01  -5.3489590e-02  -6.7089534e-01   5.8053355e-01   3.5437894e-01  -5.2895227e-02   1.6463751e+00   8.8472195e-01   4.0727416e-01  -2.2269086e+00
   6.3000000e+00   8.0901699e-01   4.2849151e-01  -1.0902764e-02  -3.7577647e+00   7.9903588e-01   4.2315998e-01  -1.0831924e-02   1.3480508e+00   4.9089887e-01   4.3399190e-01  -2.1470866e+00
   6.4000000e+00   9.5105652e-01   4.5582884e-01   3.2246088e-02  -2.9635275e-01   9.3932301e-01   4.5016134e-01   3.1786418e-02   9.1766465e-01   4.9128382e-02   4.1837492e-01  -1.8569877e+00
   6.5000000e+00   1.0000000e+00   4.3819904e-01   7.1747788e-02  -2.9861695e+00   9.8766266e-01   4.3275031e-01   7.0802552e-02   3.9734903e-01  -3.9734903e-01   3.6194776e-01  -1.3850117e+00
   6.6000000e+00   9.5105652e-01   3.7733789e-01   1.0374976e-01   7.9675972e-01   9.3932301e-01   3.7264125e-01   1.0241143e-01  -1.6196098e-01  -8.0483205e-01   2.7022982e-01  -7.7736204e-01
   6.7000000e+00   8.0901699e-01   2.7921267e-01   1.2513314e-01  -1.6785471e+00   7.9903588e-01   2.7572784e-01   1.2353268e-01  -7.0551331e-01  -1.1334363e+00   1.5219516e-01  -9.3522565e-02
   6.8000000e+00   5.8778525e-01   1.5343804e-01   1.3381811e-01   2.1908872e+00   5.8053355e-01   1.5150609e-01   1.3211214e-01  -1.1800985e+00  -1.3509985e+00   1.9393959e-02   5.9956493e-01
   6.9000000e+00   3.0901699e-01   1.2334908e-02   1.2896748e-01  -3.3438702e-01   3.0520455e-01   1.2144920e-02   1.2732293e-01  -1.5392580e+00  -1.4362249e+00  -1.1517801e-01   1.2340535e+00
   7.0000000e+00   8.0676206e-15  -1.3027565e-01   1.1106864e-01   3.3534988e+00   9.1593400e-16  -1.2870511e-01   1.0964645e-01  -1.7478323e+00  -1.3807756e+00  -2.3835156e-01   1.7478323e+00
   7.1000000e+00  -3.0901699e-01  -2.6042524e-01   8.1885868e-02   5.3286631e-01  -3.0520455e-01  -2.5724794e-01   8.0825218e-02  -1.7854020e+00  -1.1900809e+00  -3.3807316e-01   2.0906066e+00
   7.2000000e+00  -5.8778525e-01  -3.6536549e-01   4.4287655e-02   3.8404960e+00  -5.8053355e-01  -3.6089248e-01   4.3692320e-02  -1.6482871e+00  -8.8280987e-01  -4.0458480e-01   2.2288207e+00
   7.3000000e+00  -8.0901699e-01  -4.3481595e-01   1.9659047e-03   5.9193188e-01  -7.9903588e-01  -4.2948510e-01   1.8941189e-03  -1.3499070e+00  -4.8904265e-01  -4.3137922e-01   2.1489429e+00
   7.4000000e+00  -9.5105652e-01  -4.6197039e-01  -4.0925436e-02   3.4658434e+00  -9.3932301e-01  -4.5630355e-01  -4.0466686e-02  -9.1946672e-01  -4.7326305e-02  -4.1583687e-01   1.8587897e+00
   7.5000000e+00  -1.0000000e+00  -4.4416302e-01  -8.0176985e-02  -1.7976988e-01  -9.8766266e-01  -4.3871494e-01  -7.9232644e-02  -3.9909862e-01   3.9909862e-01  -3.5948229e-01   1.3867613e+00
   7.6000000e+00  -9.5105652e-01  -3.8312948e-01  -1.1193596e-01   2.3726276e+00  -9.3932301e-01  -3.7843347e-01  -1.1059851e-01   1.6026230e-01   8.0653073e-01  -2.6783496e-01   7.7906071e-01
   7.7000000e+00  -8.0901699e-01  -2.8483688e-01  -1.3308332e-01  -1.4874926e+00  -7.9903588e-01  -2.8135265e-01  -1.3148370e-01   7.0386401e-01   1.1350856e+00  -1.4986895e-01   9.5171870e-02
   7.8000000e+00  -5.8778525e-01  -1.5889974e-01  -1.4153903e-01   9.7840284e-01  -5.8053355e-01  -1.5696837e-01  -1.3983387e-01   1.1784971e+00   1.3525999e+00  -1.7134500e-02  -5.9796352e-01
   7.9000000e+00  -3.0901699e-01  -1.7638798e-02  -1.3646572e-01  -2.8317470e+00  -3.0520455e-01  -1.7449383e-02  -1.3482197e-01   1.5377031e+00   1.4377799e+00   1.1737259e-01  -1.2324985e+00
   8.0000000e+00  -2.2363064e-15   1.2512498e-01  -1.1835059e-01  -1.8430028e-01  -8.6042284e-16   1.2355389e-01  -1.1692919e-01   1.7463225e+00   1.3822855e+00   2.4048307e-01  -1.7463225e+00
   8.1000000e+00   3.0901699e-01   2.5542335e-01  -8.8957759e-02  -3.6990892e+00   3.0520455e-01   2.5224551e-01  -8.7897865e-02   1.7839359e+00   1.1915470e+00   3.4014338e-01  -2.0891405e+00
   8.2000000e+00   5.8778525e-01   3.6050808e-01  -5.1155524e-02  -6.7138373e-01   5.8053355e-01   3.5603454e-01  -5.0560923e-02   1.6468635e+00   8.8423350e-01   4.0659546e-01  -2.2273971e+00
   8.3000000e+00   8.0901699e-01   4.3009883e-01  -8.6356212e-03  -3.7582384e+00   7.9903588e-01   4.2476747e-01  -8.5645484e-03   1.3485246e+00   4.9042507e-01   4.3333202e-01  -2.1475604e+00
   8.4000000e+00   9.5105652e-01   4.5738948e-01   3.4448167e-02  -2.9681235e-01   9.3932301e-01   4.5172216e-01   3.3988724e-02   9.1812431e-01   4.8668718e-02   4.1773343e-01  -1.8574473e+00
   8.5000000e+00   1.0000000e+00   4.3971440e-01   7.3886622e-02  -2.9866155e+00   9.8766266e-01   4.3426584e-01   7.2941608e-02   3.9779504e-01  -3.9779504e-01   3.6132424e-01  -1.3854577e+00
   8.6000000e+00   9.5105652e-01   3.7880932e-01   1.0582712e-01   7.9632697e-01   9.3932301e-01   3.7411285e-01   1.0448901e-01  -1.6152817e-01  -8.0526486e-01   2.6962384e-01  -7.7779484e-01
   8.7000000e+00   8.0901699e-01   2.8064146e-01   1.2715077e-01  -1.6789671e+00   7.9903588e-01   2.7715679e-01   1.2555052e-01  -7.0509328e-01  -1.1338563e+00   1.5160627e-01  -9.3942599e-02
   8.8000000e+00   5.8778525e-01   1.5482546e-01   1.3577769e-01   2.1904796e+00   5.8053355e-01   1.5289366e-01   1.3407192e-01  -1.1796908e+00  -1.3514062e+00   1.8821743e-02   5.9915726e-01
   8.9000000e+00   3.0901699e-01   1.3682158e-02   1.3087065e-01  -3.3478269e-01   3.0520455e-01   1.3492318e-02   1.2922631e-01  -1.5388623e+00  -1.4366207e+00  -1.1573399e-01   1.2336578e+00
   9.0000000e+00  -7.5336562e-15  -1.2896739e-01   1.1291701e-01   3.3531147e+00   8.8501620e-10  -1.2739670e-01   1.1149502e-01  -1.7474482e+00  -1.3811598e+00  -2.3889172e-01   1.7474482e+00
   9.1000000e+00  -3.0901699e-01  -2.5915482e-01   8.3680998e-02   5.3249345e-01  -3.0520455e-01  -2.5597738e-01   8.2620536e-02  -1.7850291e+00  -1.1904538e+00  -3.3859792e-01   2.0902337e+00
   9.2000000e+00  -5.8778525e-01  -3.6413182e-01   4.6031062e-02   3.8401340e+00  -5.8053354e-01  -3.5965867e-01   4.5435916e-02  -1.6479252e+00  -8.8317192e-01  -4.0509458e-01   2.2284587e+00
   9.3000000e+00  -8.0901699e-01  -4.3361795e-01   3.6590677e-03   5.9158045e-01  -7.9903592e-01  -4.2828698e-01   3.5874477e-03  -1.3495554e+00  -4.8939396e-01  -4.3187443e-01   2.1485913e+00
   9.4000000e+00  -9.5105652e-01  -4.6080701e-01  -3.9281080e-02   3.4655022e+00  -9.3932284e-01  -4.5514002e-01  -3.8822103e-02  -9.1912602e-01  -4.7668080e-02  -4.1631792e-01   1.8584489e+00
   9.5000000e+00  -1.0000000e+00  -4.4303327e-01  -7.8580038e-02  -1.8010116e-01  -9.8766330e-01  -4.3758519e-01  -7.7635721e-02  -3.9876533e-01   3.9876932e-01  -3.5994947e-01   1.3864286e+00
   9.6000000e+00  -9.5105652e-01  -3.8203237e-01  -1.1038506e-01   2.3723059e+00  -9.3932062e-01  -3.7733579e-01  -1.0904672e-01   1.6057665e-01   8.0620151e-01  -2.6828907e-01   7.7874397e-01
   9.7000000e+00  -8.0901699e-01  -2.8377147e-01  -1.3157715e-01  -1.4878049e+00  -7.9904480e-01  -2.8028884e-01  -1.2998007e-01   7.0420374e-01   1.1348014e+00  -1.5030877e-01   9.4841058e-02
   9.8000000e+00  -5.8778525e-01  -1.5786511e-01  -1.4007630e-01   9.7809957e-01  -5.8050024e-01  -1.5592725e-01  -1.3836091e-01   1.1786982e+00   1.3521918e+00  -1.7566343e-02  -5.9819793e-01
   9.9000000e+00  -3.0901699e-01  -1.6634059e-02  -1.3504519e-01  -2.8320415e+00  -3.0532885e-01  -1.6468367e-02  -1.3343892e-01   1.5383790e+00   1.4378768e+00   1.1697055e-01  -1.2330501e+00
   1.0000000e+01  -5.0330110e-15   1.2610070e-01  -1.1697104e-01  -1.8458622e-01   8.3485484e-04   1.2467240e-01  -1.1528102e-01   1.7438057e+00   1.3791799e+00   2.3995342e-01  -1.7446405e+00

